Leveraging the Existing German Transmission Grid with Dynamic Line Rating

The integration of large shares of wind and solar power into the power system benefits from transmission network expansion. However, the construction of new power lines requires long planning phases and is often delayed by citizen protests. As a non-invasive alternative, Dynamic Line Rating (DLR) offers the potential to leverage the existing grid by dynamically adjusting the transmission line capacities to the prevailing weather conditions. In this study, we present the first investment model that includes DLR in a large-scale power system with real-world network data and a high temporal resolution. Using Germany as an example, we show that a system-wide integration of DLR improves the integration of existing and additional renewables while reducing grid congestion. The evolving synergies between DLR and increased wind generation result in total cost savings of about 3% of all system costs for a scenario with 80% renewable power production, mainly due to reduced storage and solar capacity needs. If considering a fully decarbonized electricity system, the cost savings from DLR amount to up to 5.5% of the system costs, i.e. 4 billion Euro per year. Our results underscore the importance of a rapid implementation of DLR in power systems to support the energy transition and relieve grid congestion.

==> figures/de2030_all_nodes_Co2L-RE0.8-Ep_dlr_v/power_flow_losses.csv <==
,network_slr,network_dlr
total_lpf,1852.4756404804407,2571.172611644907
total_pf,2375.712630795246,3125.855039828071
losses_pf,13.518542244021418,26.9323676171921


==> figures/de2030_all_nodes_Co2L-RE1.0-Ep_dlr_v/power_flow_losses.csv <==
,network_slr,network_dlr
total_lpf,2301.0059025952633,3393.6844678783605
total_pf,3504.2881802558068,4619.936286277608
losses_pf,59.876622327607194,165.96913038298123

